Flavon alignments from orbifolding: $SU(5)\times SU(3)$ model with $\mathbb{T}^6/\Delta(54)$

We systematically develop the formalism necessary for ensuring that boundary conditions of flavon fields in extra dimensions are consistent with heterotic string theory. Having developed a set of consistency conditions on the boundary conditions, we explore a series of examples of orbifolds in various dimensions to see which ones can satisfy them. In addition we impose the further phenomenological requirements of having non-trivial flavon vacuum alignments and also of having quarks and leptons located appropriately in extra dimensions. The minimal successful case seems to be a 10d theory with a $SU(3)_{fl}$ gauged flavour symmetry, where the six-dimensional torus is compactified on a $\mathbb{T}^6/\Delta(54)$ orbifold. We construct a realistic $SU(5)$ grand unified theory along these lines, leading to tribimaximal-reactor lepton mixing, which we show to be consistent with current neutrino data.

==> Z2Orbifold.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{Z2Orbifold.pdf}%
\end{picture}%
\setlength{\unitlength}{2072sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5517,5059)(256,-1835)
\put(991,3089){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}$e_2$}}}}
\put(4726,-1771){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}$e_1$}}}}
\put(271,-1771){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}$(\vartheta, 0)$}}}}
\put(2476,-1771){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}$(\vartheta, e_1)$}}}}
\put(3241,1109){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}$(\vartheta, e_1+e_2)$}}}}
\put(1126,1109){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}$(\vartheta, e_2)$}}}}
\end{picture}%


==> Z2OrbifoldProjected.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{Z2OrbifoldProjected.pdf}%
\end{picture}%
\setlength{\unitlength}{2072sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4627,785)(256,-1835)
\put(4726,-1771){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}$e_1$}}}}
\put(271,-1771){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}$(\vartheta, 0)$}}}}
\put(2476,-1771){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}$(\vartheta, e_1)$}}}}
\put(1036,-1276){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}$(\vartheta, e_2)$}}}}
\put(3241,-1276){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}$(\vartheta, e_1+e_2)$}}}}
\put(700,-1185){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}$e_2$}}}}
\end{picture}%

